First spectro-polarimetric study of the neutron star low-mass X-ray binary GX 9+1

We present the first spectro-polarimetric study of the bright atoll source GX 9+1, using the simultaneous Imaging X-ray Polarimetry Explorer (IXPE), and Neutron star Interior Composition Explorer (NICER) observations. The source was observed to remain in the soft state, with no changes in state throughout the observation period. The source does not show significant polarization in the 2-8 keV energy range. However, a significant polarization (3.3 sigma) was detected in the 2-3 keV range, with a polarization degree of 3.3 +/- 0.8% and a polarization angle of 11 +/- 7 deg. We used the simultaneous energy spectra from NICER (0.6 - 11 keV) and IXPE (2-8 keV) to study the spectral properties of the source during observations. The observed spectrum of the source can be well described by a combination of Comptonized blackbody emission from the neutron star surface (compbb model in XSPEC) and thermal Comptonized component with seed photons from the accretion disc. The spectral properties of GX 9+1 during the observation are consistent with those of other bright atoll-sources in the soft state. However, the high polarization degree observed in the low-energy band does not align with previous IXPE observations of other atoll-sources. This observed polarization in the source is attributed to the strong polarization of the Comptonized blackbody component. We discuss the results from the spectro-polarimetric studies in the context of various accretion disc and coronal geometries of the source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
